On the Use of Large Language Models to Generate Capability Ontologies

Capability ontologies are increasingly used to model functionalities of systems or machines. The creation of such ontological models with all properties and constraints of capabilities is very complex and can only be done by ontology experts. However, Large Language Models (LLMs) have shown that they can generate machine-interpretable models from natural language text input and thus support engineers / ontology experts. Therefore, this paper investigates how LLMs can be used to create capability ontologies. We present a study with a series of experiments in which capabilities with varying complexities are generated using different prompting techniques and with different LLMs. Errors in the generated ontologies are recorded and compared. To analyze the quality of the generated ontologies, a semi-automated approach based on RDF syntax checking, OWL reasoning, and SHACL constraints is used. The results of this study are very promising because even for complex capabilities, the generated ontologies are almost free of errors.

==> listings/few-shot-prompt.txt <==
--- Instruction ---
Translate a natural language input describing a
capability into an OWL ontology ...

--- Context ---
${CaSk ontology}

--- Input Data ---
${Coffeemaking Task Description}
--- Output --- 
OWL-Ontology:
${Coffeemaking Result}
--- Input Data ---
${Multiplication Task Description}
--- Output --- 
OWL-Ontology:
${Multiplication Result}
--- Input Data ---
${Distillation Task Description}
--- Output --- 
OWL-Ontology:
${Distillation Result}

--- Input Data ---
${Task Description}
--- Output --- 
OWL-Ontology:

==> listings/instruction.txt <==
Translate a natural language input describing a capability into an OWL ontology in Turtle syntax based on the given terminological knowledge from the context description. Use classes and properties of the given terminological knowledge to define corresponding OWL individuals and link them to each other using properties for all details from the input. 

==> listings/task-description.txt <==
There is a transport capability provided by an agv, which is a resource. The agv has a property that determines the position of the agv as an actual value. The property is of type position, which specifies the position in coordinates consisting of longitude and latitude measured in decimal degrees. The capability takes as input a product "a" to be transported and a information "goal" about where the product needs to be transported. The capability returns a product "a_goal" at the destination as output. Each of these three entities has a property that determines the position. The position of the information "goal" is freely selectable. The position of the input "a" is an actual value. For the agv to be able to transport "a", the position of "a" must be equal to the position of the agv. Likewise, the output "a_goal" has a property that gives the position as an assurance, which must be equal to the desired information from the input "goal". 
